Inverse Reinforcement Learning with Explicit Policy Estimates

Various methods for solving the inverse reinforcement learning (IRL) problem have been developed independently in machine learning and economics. In particular, the method of Maximum Causal Entropy IRL is based on the perspective of entropy maximization, while related advances in the field of economics instead assume the existence of unobserved action shocks to explain expert behavior (Nested Fixed Point Algorithm, Conditional Choice Probability method, Nested Pseudo-Likelihood Algorithm). In this work, we make previously unknown connections between these related methods from both fields. We achieve this by showing that they all belong to a class of optimization problems, characterized by a common form of the objective, the associated policy and the objective gradient. We demonstrate key computational and algorithmic differences which arise between the methods due to an approximation of the optimal soft value function, and describe how this leads to more efficient algorithms. Using insights which emerge from our study of this class of optimization problems, we identify various problem scenarios and investigate each method's suitability for these problems.

==> reviews.txt <==
1. {Summary} Please summarize the main claims/contributions of the paper in your own words. (Do not provide any review in this box)
The paper unifies MaxCausalEnt-IRL and several approach from economics (NFXP, CCP and NPL) using a common maximum likelihood objective where the energy of the policy is implicitly defined by the soft-Q-function of some reference policy for the given reward function. The different methods can be derived by using different reference policies; MaxCausalEnt-IRL/NFXP use the optimal MaxEnt-policy (which changes after every reward update), CCP uses an estimate of the expert policy and NPL iteratively refines the reference policy starting with an estimate of the expert policy.

The paper explores the strengths and weaknesses of these methods depending on the problem setting. In general the approximation-based methods CCP and NPL are faster, whereas the optimization-based methods tend to learn better reward functions. When feature counts can be estimated well from few demonstrations, MaxCausalEnt-IRL/NFXP are likely preferable since they better reward functions. When estimating feature counts is not easier than estimating visitation-frequencies, the methods perform similarly and the approximation-based methods should, thus, be preferred as they are more efficient.
2. {Novelty} How novel is the paper?
Paper contributes some new ideas
3. {Soundness} Is the paper technically sound?
I have not checked all details, but the paper appears to be technically sound
4. {Impact} How important is the paper likely to be, considering both methodological contributions and impact on application areas?
The paper will have low overall impact
5. {Clarity} Is the paper well-organized and clearly written?
Excellent: paper is well organized and clearly written
6. {Evaluation} Are claims well supported by experimental results?
Good: Experimental results are sufficient, though more analysis would significantly add support to the claims
7. {Resources} How impactful will this work be via sharing datasets, code and/or other resources? (It may help to consult the paper’s reproducibility checklist.)
Fair: some may find shared resources useful in future work
8. (Reproducibility) Would the experiments in the paper be easy to reproduce? (It may help to consult the paper’s reproducibility checklist.)
Good: e.g., code/data available, but some details of experimental settings are missing/unclear
9. {Reasons to Accept} Please describe the paper’s key strengths.
The paper is simple and clear and shows an interesting connection between the different methods. The statements seem correct and are supported by experiments. The paper is also well-written and structured.
11. {Reasons to Reject} Please describe the paper’s key weaknesses.
While I like the paper a lot due its simplicity, one may also argue that it doesn't have a lot of content. I think that the two paragraphs I wrote under "Summary" summarize the paper quite well; there doesn't seem to be much more to be extracted from the paper.
12. {Detailed Comments} Please provide other detailed comments and constructive feedback.
I don't really have any suggestions for improvement. I think that the paper can be published almost as it is. However, I think the work Sharma et al. should be discussed. I know that it is unpublished work, and quite possible it could be preliminary results of the authors of the current submission. However, in either case the connection between between MaxCausalEnt-IRL and DDC-based methods is not new and the core contribution of the current submission is sufficiently different from the work by Sharma et al.

Mohit Sharma, Kris M. Kitani and Joachim Groeger. Inverse Reinforcement Learning with Conditional Choice Probabilities. arXiv 2017.
13. {QUESTIONS FOR THE AUTHORS} Please provide questions for authors to address during the author feedback period. (Please number them)
1) I think that a similar paper could have been published already ten years ago. Do you see any connection to modern approaches, e.g., adversarial imitation learning and inverse reinforcement learning methods?

2) The paper hardly discusses future work. How can the insights of the submission be leveraged and inspire future research?
15. (OVERALL SCORE)
7 - Accept




1. {Summary} Please summarize the main claims/contributions of the paper in your own words. (Do not provide any review in this box)
The concept of inverse reinforcement learning (IRL) has been separately developed in both economics and machine learning literature. This work clarify the connection and the relationship between two streams of literature. Based on the algorithmic category (either optimization or approximation-based), the suitability of algorithmic choices is considered, and experiments support the authors' claim.
2. {Novelty} How novel is the paper?
Paper contributes some new ideas
3. {Soundness} Is the paper technically sound?
I have not checked all details, but the paper appears to be technically sound
4. {Impact} How important is the paper likely to be, considering both methodological contributions and impact on application areas?
The paper will impact a moderate number of researchers
5. {Clarity} Is the paper well-organized and clearly written?
Good: paper is well organized but language can be improved
6. {Evaluation} Are claims well supported by experimental results?
Good: Experimental results are sufficient, though more analysis would significantly add support to the claims
7. {Resources} How impactful will this work be via sharing datasets, code and/or other resources? (It may help to consult the paper’s reproducibility checklist.)
Not applicable: no shared resources
8. (Reproducibility) Would the experiments in the paper be easy to reproduce? (It may help to consult the paper’s reproducibility checklist.)
Meets Minimum Standard: e.g., code/data unavailable, but paper is clear enough that an expert could confidently reproduce
9. {Reasons to Accept} Please describe the paper’s key strengths.
The contribution of this work comes from merging two different perspectives on IRL from economics and machine learning. In addition to the theoretically well-justified framework, the organization and order of experiments are great and each hypothesis in the experiments is reasonable.
11. {Reasons to Reject} Please describe the paper’s key weaknesses.
There's no crucial weakness I could find.
12. {Detailed Comments} Please provide other detailed comments and constructive feedback.
There are only minor comments.
- I'm familiar with IRL and its application but not with economics. As a reader, it would be better if clear instances of economic application of IRL are given with additional explanations and references (also, if possible, with more recent references).
- It seems to me that Forward Decision Problem can be seen as a specific instance of Partially-Observable MDPs (POMDPs) (by s-> observation, (s, epsilon) -> ground-truth state) and we can understand this result as IRL for the special case of IRL. If this is correct, I think the relationship with POMDP should be added with additional references (e.g., IRL in POMDPs) for potential readers. I think this doesn't harm the contribution of this work, though.
13. {QUESTIONS FOR THE AUTHORS} Please provide questions for authors to address during the author feedback period. (Please number them)
Comments with questions are given in Detailed Comments.
14. {Ethical Considerations} Please highlight any ethical considerations that must be considered before a final decision (it may help to consult the paper’s ethics statement, if provided)
There's no issue regarding ethical consideration.
15. (OVERALL SCORE)
7 - Accept




1. {Summary} Please summarize the main claims/contributions of the paper in your own words. (Do not provide any review in this box)
This paper aims at developing a unified theoretical perspective to relate four inverse reinforcement learning algorithms developed independently in ML and economics community: Maximum Causal Entropy IRL, Nested Fixed Point Algorithm, Conditional Choice Probability Method, and Nested Pseudo-Likelihood algorithm. The authors then group those methods into two classes (optimization-based and approximation-based) and discuss their computational efficiency. Finally, they discuss the suitability of each method for different problem scenarios.
2. {Novelty} How novel is the paper?
Paper contributes some new ideas
3. {Soundness} Is the paper technically sound?
I have not checked all details, but the paper appears to be technically sound
4. {Impact} How important is the paper likely to be, considering both methodological contributions and impact on application areas?
The paper will impact a moderate number of researchers
5. {Clarity} Is the paper well-organized and clearly written?
Good: paper is well organized but language can be improved
6. {Evaluation} Are claims well supported by experimental results?
Moderate: Experimental results are weak: important baselines are missing, or improvements are not significant
7. {Resources} How impactful will this work be via sharing datasets, code and/or other resources? (It may help to consult the paper’s reproducibility checklist.)
Fair: some may find shared resources useful in future work
8. (Reproducibility) Would the experiments in the paper be easy to reproduce? (It may help to consult the paper’s reproducibility checklist.)
Good: e.g., code/data available, but some details of experimental settings are missing/unclear
9. {Reasons to Accept} Please describe the paper’s key strengths.
This paper is the first work to build a unified framework to understand different IRL algorithms; such unification is essential in understanding the domain better and push for further developments. I really like this work on this front. Overall, the paper is well organized and reasonably well-written.

I haven't checked the proofs in the appendix, but the claims are not surprising and seem correct to me.
11. {Reasons to Reject} Please describe the paper’s key weaknesses.
I find the paper too dense as well; for example, the discussion of the NPL algorithm in Section 3.3 is not very clear. The authors could think about a reorganization in the final draft (with an additional page).
12. {Detailed Comments} Please provide other detailed comments and constructive feedback.
Please see above.
13. {QUESTIONS FOR THE AUTHORS} Please provide questions for authors to address during the author feedback period. (Please number them)
In lines 192 and 201, it should be Q^*_theta (s,a)?
15. (OVERALL SCORE)
7 - Accept











======================= Response (8000 characters) ========================
 
 
We thank the reviewers for their comments and constructive feedback on our paper. We are happy to see that all reviewers found our work interesting and novel. We are heartened by the reviewers’ unanimous agreement that the paper is well structured and clear, and makes a good technical contribution. A more detailed response to each reviewer is given below.

# R3

R3 suggested adding a discussion on the differences between our paper and  Sharma et al. [1]. We would like to thank R3 for the reference and we will add it to the paper. As noted by R3, [1] only makes an initial connection of IRL with the Dynamic Discrete Choice (DDC) model, and uses it to introduce a CCP-based IRL algorithm. By contrast, our current work goes much further beyond the CCP method. Specifically, our work establishes formal connections between MCE-IRL and a whole suite of approximation-based methods, of which the CCP method is one instance. Unlike [1], we perform a comprehensive analysis of each algorithm in the context of trade-offs between the correctness of the inferred solution and its computational burden. We show through both theoretical and empirical analysis, how the expert policy estimates and expert feature counts are correlated with each other. We believe our derived connections and analyses are essential for practitioners to understand these trade-offs and choose between methods.


R3 inquires, “Do you see any connection to modern approaches?” and is concerned about a discussion of future work.

In this work, we build a theoretical framework that connects approximation-based methods with MCE-IRL, and use insights derived from our collective framework to compare methods. We believe there are several interesting future directions to explore, which build on our main framework. 

One of these, which we are very excited about and are already exploring, is to use our derived connections to investigate approximation-based methods from an optimization perspective. Specifically, we are working on characterizing the primal-dual optimization forms of these methods. Since many IRL methods (including adversarial imitation learning) use an optimization perspective, we believe this will not only lead to new algorithmic advances, but will also shed more light on the similarities and differences between our approaches and more recent IRL methods.

Additionally, in many practical settings where expert data is readily available, our explicit algorithmic perspectives will allow practitioners to better utilize the expert demonstrations for computational trade-off. Specifically, problems where MCE-IRL is often intractable (such as problems with very large state spaces, e.g. images in activity forecasting), our work details how approximation-based methods can be applied in a principled manner. We hope this will result in new applications in fields such as activity forecasting, social navigation and human preference learning.

We thank the reviewer for their questions, and will add to our paper the above discussion on modern connections and future work.


# R4

R4 has indicated that we do not have any “shared resources for reproducibility”, and that “code/data unavailable”.
However, we would like to clarify that we do, indeed, provide the code as well as instructions to run it for reproducibility purposes.

R4 has expressed curiosity about the applications of IRL in economics. We thank R4 for highlighting the usefulness of such a discussion for the machine learning community, and will add this in our final version. We describe a brief set of applications here. IRL has been used extensively in economics, e.g., for optimal stopping problems such as examining fertility choices, i.e. when should an individual choose sterilization (Hotz and Miller 1993), and continuing education choices, i.e., when should a student drop out from school (Joensen 2009). IRL has also been applied extensively in multi-agent settings, e.g., in scenarios where firms need to decide on when to enter or exit from a market (where there already exist other agents) (Pakes et al. 2007, Pesendorfer et al. 2006).

R4 also notes the connection between DDC models and POMDPs. We thank the reviewer for the insightful observation. They bring up a valid point, i.e., from a POMDP perspective, the shock variable epsilon may be thought of as unobserved, while the full state may be thought of as the observed state s and epsilon: (s, epsilon). However, DDC models seem to be very specific instances of POMDPs. For instance, in our formulation, we assume a particular distribution for the unobserved shock variables, i.e., TIEV. Additionally, we also assume additive separability for the reward model (Eq (1) in the paper). These assumptions are not valid for general POMDP frameworks; thus, we have refrained from mentioning this connection, and have highlighted the similarities between DDC models and MDPs instead.


# R6

We thank R6 for specifically emphasizing on the need for unifying different methods from different perspectives into a common framework. We hope that our contributions will facilitate further interdisciplinary work in IRL between economics and ML.

We thank R6 for correctly pointing out that our description of the NPL algorithm was not very clear. Due to lack of space, we could not add a detailed discussion on the algorithm and were instead forced to emphasize only its relatively important parts. However, as noted by R6, given additional pages for the final version, we will add a more detailed discussion on the NPL algorithm.

R6 inquires whether Q^\pi_theta should instead be Q^* on the RHS of equations in lines 192 and 201. We would like to clarify that Q^\pi_theta is indeed the same as Q^* in this context, since the equations will only hold when the value under the policy \pi_theta is optimal (from Haarnoja et al, 2018), i.e., when Q^\pi_theta = Q^*. The reason we have chosen to write Q^\pi_theta instead of Q^* is that we require on the RHS the actual policy that achieves the optimal value, in order to compare it with our general policy forms (Eqns. 7,8).


========================Previous=============================

R6 pointed out if Q^{\pi_\theta}_\theta(s, a) in lines 192, 201 should instead be Q^*_\theta (s,a).
We would like to clarify that lines 192, 201 refer to the general policy form, i.e., at any step of the optimization process \pi_\theta(s, a) = softmax (Q^{\pi_\theta}_\theta (s, a)), where Q^{\pi_\theta} is the soft-value function under the policy \pi_\theta. 
While Q^*_\theta(s, a) refers to the “optimal soft-value function” and hence for any non-optimal policy \pi_\theta(s, a) = softmax (Q^*_\theta (s, a) is not correct. 

========================Shin’s memos=========================


Reviewer #3

- Content may not be enough.
  It is a pioneer paper to build upon. That is why we make it simple and general as possible. See future work section in this rebuttal.

- Connection to Mohit’s paper
  We can say it is a clarification. Or else, how can we say this?
  I think it's better not to cite it because it may mislead future readers.

- Connection to new approaches - GAIL, AIRL, etc.
  That is left for future work, we are investigating it.
  Recall our current work is the pioneer paper to build upon.
  Should we say a bit concretely about what we are trying to do?

- Future work generally
  1. theoretical connection to the above approaches
  2. Investigation of practicability (Activity Forecasting, continuous state-action spaces, etc.)

Reviewer #4

- Economics applications
  Bus problem, airline market problem, etc… Isn’t this kind of out of scope?
  Can we just say we will consider including it in the final draft?
  Or say applications are XXX but our goal is to create a unified framework that can be introduced towards machine learning, that is why we investigated the problem in IRL common environments. 

- Connection to POMDP
  I don’t understand this statement.

Reviewer #6

- Too dense. NPL Sec 3.3 is not clear
  We will try our best to fit a better explanation of this section in the final draft.

- 192-201 Q_theta
  reviewer may not understand this paragraph. I think the notation in the original paper is correct. 


